ODE/IQFT correspondence for the generalized affine $\mathfrak{ sl}(2)$ Gaudin model

An integrable system is introduced, which is a generalization of the $\mathfrak{sl}(2)$ quantum affine Gaudin model. Among other things, the Hamiltonians are constructed and their spectrum is calculated within the ODE/IQFT approach. The model fits within the framework of Yang-Baxter integrability. This opens a way for the systematic quantization of a large class of integrable non-linear sigma models. There may also be some interest in terms of Condensed Matter applications, as the theory can be thought of as a multiparametric generalization of the Kondo model.

==> corrections.txt <==
3/6/2021
Formula (1.13) and (3.1)
Full stop in formula 12.47
2 X ``Within'' replaced by ``using and ``into'' in abstract
Formulae (11.12) and (11.13) have been corrected
Typo in eq.(12.3) fixed
Notational issues in last paragraph of sec. (7.2) fixed.


(* later : *)

Beginning of sec 11.2 :

It is instructive to consider the Gaudin limit for the 
local IM. Following the discussion in  sec.\,\ref{sec74},
the parameters $z_a$ should be rescaled as $z_a=\delta\, y_a$
with $\delta\to 0$.

changed to :

To take the Gaudin limit, following the discussion in  sec.\,\ref{sec74},
the parameters $z_a$ should be rescaled as $z_a=\delta\, y_a$
with $\delta\to 0$. 



(* 29th of July, 2021 *)

Omitted word `formal' in sentence above (2.11)

Before (3.19) tensor product in 
${\cal F}_P\otimes {\cal V}_{{\mathfrak j},{\mathfrak m}}^{(k)}$
switched.

Changed line in between formula (6.4) and (6.5)

eq. (6.33) and below changed dummy index ``a'' to ``b''.

First eq. in (7.3) on page. 23 swapped order of tensor product.

Formula (7.36), changed $x_m^{(+)}-z_a$ in denominator of
middle term to just $x_m^{(+)}$.


After formula (11.19) corrected expression for Kac-Moody current
J^{(a)}_\pm.


(Fixed bracket in eq. 10.9)



$\check$ added to second $\mathfrak{J}$ in eq. 7.72


Formula (6.32) -- also check formula



